Properties of spherical and deformed nuclei using regularized pseudopotentials in nuclear DFT

We developed new parameterizations of local regularized finite-range pseudopotentials up to next-to-next-to-next-to-leading order (N3LO), used as generators of nuclear density functionals. When supplemented with zero-range spin-orbit and density-dependent terms, they provide a correct single-reference description of binding energies and radii of spherical and deformed nuclei. We compared the obtained results to experimental data and discussed benchmarks against the standard well-established Gogny D1S functional.

==> Covariance.matrix.REG6a.190617.txt <==
           t_3                     W_SO                    W^(0)_1                 B^(0)_1                 H^(0)_1                 M^(0)_1                 W^(2)_1                 B^(2)_1                 H^(2)_1                 M^(2)_1                 W^(4)_1                 B^(4)_1                 H^(4)_1                 M^(4)_1                 W^(6)_1                 B^(6)_1                 H^(6)_1                 M^(6)_1
t_3       0.772549186943676D+00   0.186058240584845D+01   0.151787874888905D+01  -0.784772587160203D+00  -0.798758077883295D+00   0.155606583039613D-01   0.306498398102169D+00  -0.900945174786892D-01   0.137953836011240D+01   0.924125219996004D+00  -0.107792855576640D+01  -0.368266862246602D+00   0.272244485998443D+01   0.202038784722403D+01  -0.100529327314733D+01   0.115736268601866D+01   0.920721859747886D-02   0.218526454953663D+00
W_SO      0.186058240584845D+01   0.583547962232400D+01   0.500132134863603D+01  -0.249612111745666D+01  -0.206835489280839D+01   0.724695883483953D+00   0.105661618769484D+01  -0.699750824229779D+00   0.315769792039449D+01   0.289515894703552D+01  -0.219839226232221D+01  -0.117809260339151D+01   0.595988356360723D+01   0.528426334314646D+01  -0.122787923874161D+01   0.346954662272418D+01  -0.447365153359687D+00   0.728354238942562D+00
W^(0)_1   0.151787874888905D+01   0.500132134863603D+01   0.512294039159907D+01  -0.264300518611298D+01  -0.288542547271872D+01  -0.329669909142311D+00   0.901979607936008D+00  -0.402457283076126D+00   0.351937586914383D+01   0.235935010862941D+01  -0.285644146412622D+01  -0.853428980463993D+00   0.622701405013233D+01   0.315085226851793D+01  -0.220047079646264D+01   0.444644960550356D+01  -0.321465002425740D+00   0.620752404707628D+00
B^(0)_1  -0.784772587160203D+00  -0.249612111745666D+01  -0.264300518611298D+01   0.165866281990855D+01   0.229398707617918D+01   0.778804505069015D+00  -0.652076185662652D+00   0.168992452474608D-01  -0.196121505434402D+01  -0.106227032272234D+01   0.178620899012016D+01   0.401311322980299D+00  -0.359369131038858D+01  -0.120726965517082D+01   0.180510914620673D+01  -0.226152456137732D+01   0.847032527580555D+00  -0.261456042396439D+00
H^(0)_1  -0.798758077883295D+00  -0.206835489280839D+01  -0.288542547271872D+01   0.229398707617918D+01   0.488366403599779D+01   0.276230712775809D+01  -0.123678166783518D+01  -0.610724201753402D+00  -0.229251614117205D+01  -0.514503722512602D+00   0.269222657029340D+01   0.248256641510452D+00  -0.442170489682391D+01   0.609374230332883D+00   0.378410245962225D+01  -0.222480510541692D+01   0.158180208309899D+01  -0.829799698732496D-01
M^(0)_1   0.155606583039612D-01   0.724695883483953D+00  -0.329669909142311D+00   0.778804505069015D+00   0.276230712775809D+01   0.251249388368845D+01  -0.281610814627800D+00  -0.814741929881480D+00  -0.116989555989372D+01   0.707837741027358D+00   0.177744088783429D+01  -0.343575223203122D+00  -0.215873296127226D+01   0.237244078852789D+01   0.305246400170672D+01  -0.104027972984288D+01   0.810203200820085D+00   0.205093745738245D+00
W^(2)_1   0.306498398102169D+00   0.105661618769484D+01   0.901979607936008D+00  -0.652076185662652D+00  -0.123678166783518D+01  -0.281610814627800D+00   0.600486090428612D+00  -0.189784029627112D-01   0.130617581188042D+00   0.396830799732764D+00  -0.158464632374347D+00  -0.263868310794343D+00   0.468470799665380D+00   0.548212459994985D+00  -0.247863477616516D+00  -0.610632609940606D-01  -0.623775017629227D+00   0.760170125989626D-01
B^(2)_1  -0.900945174786892D-01  -0.699750824229779D+00  -0.402457283076126D+00   0.168992452474607D-01  -0.610724201753402D+00  -0.814741929881480D+00  -0.189784029627112D-01   0.336435845790429D+00   0.173932632238520D+00  -0.439792725524576D+00  -0.420204142255669D+00   0.193975868291780D+00   0.384301979950497D+00  -0.913259058690690D+00  -0.955154953154426D+00  -0.585941046420637D-01  -0.219414124406347D+00  -0.124788700741007D+00
H^(2)_1   0.137953836011240D+01   0.315769792039449D+01   0.351937586914384D+01  -0.196121505434402D+01  -0.229251614117205D+01  -0.116989555989372D+01   0.130617581188042D+00   0.173932632238520D+00   0.426678079019694D+01   0.149684673478969D+01  -0.380051916145919D+01  -0.349806375293344D+00   0.766287269485222D+01   0.234012768949811D+01  -0.398972299777560D+01   0.459464345124255D+01  -0.609558663631569D-01   0.388848686035875D+00
M^(2)_1   0.924125219996004D+00   0.289515894703552D+01   0.235935010862941D+01  -0.106227032272234D+01  -0.514503722512602D+00   0.707837741027358D+00   0.396830799732764D+00  -0.439792725524576D+00   0.149684673478969D+01   0.150317404371384D+01  -0.924427884731968D+00  -0.598963908127289D+00   0.280533339688817D+01   0.294798915675487D+01  -0.281415533967425D+00   0.166709078046108D+01   0.216261554696041D-02   0.384446156032973D+00
W^(4)_1  -0.107792855576640D+01  -0.219839226232221D+01  -0.285644146412622D+01   0.178620899012016D+01   0.269222657029340D+01   0.177744088783429D+01  -0.158464632374347D+00  -0.420204142255669D+00  -0.380051916145919D+01  -0.924427884731968D+00   0.363537604935816D+01   0.143874169293675D+00  -0.683146631177855D+01  -0.102085614468165D+01   0.421915417470069D+01  -0.402783670383098D+01   0.254256419249109D+00  -0.234244514419675D+00
B^(4)_1  -0.368266862246602D+00  -0.117809260339151D+01  -0.853428980463993D+00   0.401311322980299D+00   0.248256641510452D+00  -0.343575223203122D+00  -0.263868310794343D+00   0.193975868291780D+00  -0.349806375293344D+00  -0.598963908127289D+00   0.143874169293675D+00   0.280630987225910D+00  -0.752754546971060D+00  -0.126108056597403D+01  -0.103360103714970D+00  -0.298628796882981D+00   0.674467694417452D-01  -0.144851837175364D+00
H^(4)_1   0.272244485998443D+01   0.595988356360723D+01   0.622701405013233D+01  -0.359369131038858D+01  -0.442170489682391D+01  -0.215873296127226D+01   0.468470799665380D+00   0.384301979950497D+00   0.766287269485222D+01   0.280533339688817D+01  -0.683146631177855D+01  -0.752754546971060D+00   0.141087771330096D+02   0.498707250240221D+01  -0.740861480397002D+01   0.765274774133767D+01  -0.428744302289923D+00   0.695089683785288D+00
M^(4)_1   0.202038784722403D+01   0.528426334314646D+01   0.315085226851793D+01  -0.120726965517082D+01   0.609374230332882D+00   0.237244078852789D+01   0.548212459994985D+00  -0.913259058690690D+00   0.234012768949811D+01   0.294798915675487D+01  -0.102085614468165D+01  -0.126108056597403D+01   0.498707250240221D+01   0.773372592574491D+01   0.153539775517090D+00   0.146034881353005D+01   0.120554806878909D+00   0.710786163429877D+00
W^(6)_1  -0.100529327314733D+01  -0.122787923874161D+01  -0.220047079646264D+01   0.180510914620673D+01   0.378410245962225D+01   0.305246400170672D+01  -0.247863477616516D+00  -0.955154953154426D+00  -0.398972299777560D+01  -0.281415533967425D+00   0.421915417470069D+01  -0.103360103714970D+00  -0.740861480397002D+01   0.153539775517090D+00   0.570512657794937D+01  -0.365318409675631D+01   0.782887948382610D+00  -0.378944943846465D-01
B^(6)_1   0.115736268601866D+01   0.346954662272418D+01   0.444644960550356D+01  -0.226152456137732D+01  -0.222480510541692D+01  -0.104027972984288D+01  -0.610632609940606D-01  -0.585941046420637D-01   0.459464345124255D+01   0.166709078046108D+01  -0.402783670383098D+01  -0.298628796882980D+00   0.765274774133767D+01   0.146034881353005D+01  -0.365318409675630D+01   0.611126877044603D+01   0.397272657558306D+00   0.488985027388489D+00
H^(6)_1   0.920721859747889D-02  -0.447365153359687D+00  -0.321465002425740D+00   0.847032527580555D+00   0.158180208309899D+01   0.810203200820085D+00  -0.623775017629228D+00  -0.219414124406347D+00  -0.609558663631568D-01   0.216261554696044D-02   0.254256419249109D+00   0.674467694417452D-01  -0.428744302289923D+00   0.120554806878909D+00   0.782887948382610D+00   0.397272657558307D+00   0.353965069392198D+01   0.324018729638121D-01
M^(6)_1   0.218526454953663D+00   0.728354238942562D+00   0.620752404707628D+00  -0.261456042396439D+00  -0.829799698732496D-01   0.205093745738245D+00   0.760170125989626D-01  -0.124788700741007D+00   0.388848686035875D+00   0.384446156032974D+00  -0.234244514419675D+00  -0.144851837175364D+00   0.695089683785288D+00   0.710786163429877D+00  -0.378944943846465D-01   0.488985027388489D+00   0.324018729638121D-01   0.101928840661782D+00





















==> Covariance.matrix.REG6d.190617.txt <==
           t_3                     W_SO                    W^(0)_1                 B^(0)_1                 H^(0)_1                 M^(0)_1                 W^(2)_1                 B^(2)_1                 H^(2)_1                 M^(2)_1                 W^(4)_1                 B^(4)_1                 H^(4)_1                 M^(4)_1                 W^(6)_1                 B^(6)_1                 H^(6)_1                 M^(6)_1
t_3       0.275442419904039D+00   0.889624400397606D+00   0.941247481473546D+00  -0.292734955134495D+00  -0.624130106773225D+00  -0.527650840356048D-01   0.312930251475854D+00   0.506455416488889D-02   0.374489768359233D+00   0.367050872320523D+00  -0.253105320765529D+00  -0.469360871613015D-01   0.975370511417958D+00   0.813912049610601D+00  -0.265328934340354D+00   0.562497517615633D+00   0.680943577723141D-01   0.115941761398532D+00
W_SO      0.889624400397606D+00   0.374503423867509D+01   0.413297952868240D+01  -0.149519603869317D+01  -0.280514409960658D+01  -0.267954440866911D+00   0.136659650867434D+01  -0.494754110360906D-01   0.147003051041494D+01   0.154831171383942D+01  -0.981009055644471D+00  -0.180376775606898D+00   0.359022966826077D+01   0.267258728676271D+01  -0.933856321677695D+00   0.253409908091656D+01  -0.584091317503076D+00   0.487024440775472D+00
W^(0)_1   0.941247481473546D+00   0.413297952868240D+01   0.493566509937414D+01  -0.172965541450160D+01  -0.336039497257782D+01  -0.620050896828122D+00   0.140662772804343D+01   0.553979540159169D-01   0.214454656430723D+01   0.165859259685294D+01  -0.160451338075540D+01  -0.358981014457424D-01   0.485134568829925D+01   0.253700507042502D+01  -0.174202663446184D+01   0.359123478506195D+01  -0.373065106317049D+00   0.553779911387391D+00
B^(0)_1  -0.292734955134495D+00  -0.149519603869317D+01  -0.172965541450160D+01   0.108866643335575D+01   0.214074091270353D+01   0.856254838063166D+00  -0.754312890518265D+00  -0.194679515493270D+00  -0.844084449917820D+00  -0.428530238324598D+00   0.844952112887890D+00  -0.403920264229889D-01  -0.195256813785069D+01  -0.207561223682841D+00   0.136133289122572D+01  -0.113853990065179D+01   0.973591149139768D+00  -0.149945326095850D+00
H^(0)_1  -0.624130106773225D+00  -0.280514409960658D+01  -0.336039497257782D+01   0.214074091270353D+01   0.449491981685576D+01   0.200066512472661D+01  -0.148093921055632D+01  -0.508648198420198D+00  -0.183094064982477D+01  -0.721388323818585D+00   0.191819433287027D+01  -0.142554100918623D+00  -0.419620123206172D+01  -0.996272955501949D-01   0.319245392380707D+01  -0.229044510484168D+01   0.146962518087668D+01  -0.268045767527084D+00
M^(0)_1  -0.527650840356048D-01  -0.267954440866911D+00  -0.620050896828122D+00   0.856254838063166D+00   0.200066512472661D+01   0.147005354564756D+01  -0.352151139345161D+00  -0.463747216016852D+00  -0.947563737009406D+00   0.239405592247222D+00   0.122667049476708D+01  -0.281362009656893D+00  -0.197554165342158D+01   0.118530483944967D+01   0.229211922347739D+01  -0.870268159921527D+00   0.718151116789862D+00   0.260890544809238D-01
W^(2)_1   0.312930251475854D+00   0.136659650867434D+01   0.140662772804343D+01  -0.754312890518265D+00  -0.148093921055632D+01  -0.352151139345161D+00   0.678314788269907D+00   0.413771073371708D-01   0.391420482832199D+00   0.495617983430865D+00  -0.327075896059854D+00  -0.960983150735626D-01   0.106587423179728D+01   0.624841255979146D+00  -0.499787869348651D+00   0.576127832381280D+00  -0.577741106962807D+00   0.146550920342497D+00
B^(2)_1   0.506455416488889D-02  -0.494754110360907D-01   0.553979540159169D-01  -0.194679515493270D+00  -0.508648198420198D+00  -0.463747216016852D+00   0.413771073371708D-01   0.164544250373655D+00   0.308318148933884D+00  -0.134757693052107D+00  -0.404302710034245D+00   0.111579883638647D+00   0.643160362842510D+00  -0.391276947460409D+00  -0.765444255793735D+00   0.239883402429260D+00  -0.201611032158257D+00  -0.225882067154802D-01
H^(2)_1   0.374489768359233D+00   0.147003051041494D+01   0.214454656430723D+01  -0.844084449917820D+00  -0.183094064982477D+01  -0.947563737009406D+00   0.391420482832199D+00   0.308318148933884D+00   0.170798621307771D+01   0.420360777152488D+00  -0.156791330210557D+01   0.279549100601237D+00   0.362313089085643D+01   0.531501246257283D+00  -0.217717611818115D+01   0.239550453004525D+01  -0.142357419098718D+00   0.200972280479644D+00
M^(2)_1   0.367050872320523D+00   0.154831171383942D+01   0.165859259685294D+01  -0.428530238324598D+00  -0.721388323818585D+00   0.239405592247222D+00   0.495617983430865D+00  -0.134757693052107D+00   0.420360777152488D+00   0.728627992172073D+00  -0.139025287213037D+00  -0.141613087691815D+00   0.108234433958753D+01   0.141075026340478D+01   0.145531351793252D+00   0.921067533614400D+00  -0.108301794641329D-01   0.218186620401408D+00
W^(4)_1  -0.253105320765529D+00  -0.981009055644471D+00  -0.160451338075540D+01   0.844952112887890D+00   0.191819433287027D+01   0.122667049476708D+01  -0.327075896059854D+00  -0.404302710034245D+00  -0.156791330210557D+01  -0.139025287213037D+00   0.158692205187610D+01  -0.329156910686003D+00  -0.328223283662957D+01   0.167243542087839D+00   0.243216010785520D+01  -0.200908565649240D+01   0.276744113337035D+00  -0.114604660055768D+00
B^(4)_1  -0.469360871613015D-01  -0.180376775606898D+00  -0.358981014457424D-01  -0.403920264229889D-01  -0.142554100918623D+00  -0.281362009656893D+00  -0.960983150735626D-01   0.111579883638647D+00   0.279549100601237D+00  -0.141613087691815D+00  -0.329156910686003D+00   0.121407722202309D+00   0.507492128282532D+00  -0.345978341039375D+00  -0.548143034620289D+00   0.306055850324932D+00  -0.487197056570164D-01  -0.227596847266451D-01
H^(4)_1   0.975370511417958D+00   0.359022966826077D+01   0.485134568829925D+01  -0.195256813785069D+01  -0.419620123206172D+01  -0.197554165342158D+01   0.106587423179728D+01   0.643160362842510D+00   0.362313089085643D+01   0.108234433958753D+01  -0.328223283662957D+01   0.507492128282532D+00   0.792286386540103D+01   0.174912230659728D+01  -0.457856420134694D+01   0.499560117913451D+01  -0.532390376278177D+00   0.474625834275779D+00
M^(4)_1   0.813912049610601D+00   0.267258728676271D+01   0.253700507042502D+01  -0.207561223682841D+00  -0.996272955501950D-01   0.118530483944967D+01   0.624841255979146D+00  -0.391276947460409D+00   0.531501246257283D+00   0.141075026340478D+01   0.167243542087839D+00  -0.345978341039375D+00   0.174912230659728D+01   0.390946780291702D+01   0.108534932311885D+01   0.129487270697829D+01   0.278597202299599D+00   0.414555452696465D+00
W^(6)_1  -0.265328934340354D+00  -0.933856321677694D+00  -0.174202663446184D+01   0.136133289122572D+01   0.319245392380707D+01   0.229211922347739D+01  -0.499787869348651D+00  -0.765444255793735D+00  -0.217717611818115D+01   0.145531351793252D+00   0.243216010785520D+01  -0.548143034620289D+00  -0.457856420134694D+01   0.108534932311885D+01   0.409622069696420D+01  -0.242552530038935D+01   0.857032518674338D+00  -0.624864188418449D-01
B^(6)_1   0.562497517615633D+00   0.253409908091656D+01   0.359123478506195D+01  -0.113853990065179D+01  -0.229044510484168D+01  -0.870268159921527D+00   0.576127832381281D+00   0.239883402429260D+00   0.239550453004525D+01   0.921067533614400D+00  -0.200908565649240D+01   0.306055850324932D+00   0.499560117913451D+01   0.129487270697829D+01  -0.242552530038935D+01   0.376884082272921D+01   0.133498370730287D+00   0.374928590890498D+00
H^(6)_1   0.680943577723141D-01  -0.584091317503076D+00  -0.373065106317049D+00   0.973591149139768D+00   0.146962518087668D+01   0.718151116789862D+00  -0.577741106962807D+00  -0.201611032158257D+00  -0.142357419098717D+00  -0.108301794641330D-01   0.276744113337035D+00  -0.487197056570163D-01  -0.532390376278177D+00   0.278597202299598D+00   0.857032518674338D+00   0.133498370730287D+00   0.353963248833259D+01  -0.152917062865254D-01
M^(6)_1   0.115941761398532D+00   0.487024440775472D+00   0.553779911387391D+00  -0.149945326095850D+00  -0.268045767527084D+00   0.260890544809238D-01   0.146550920342497D+00  -0.225882067154802D-01   0.200972280479644D+00   0.218186620401408D+00  -0.114604660055768D+00  -0.227596847266451D-01   0.474625834275779D+00   0.414555452696465D+00  -0.624864188418448D-01   0.374928590890498D+00  -0.152917062865254D-01   0.695563507857685D-01


==> Parameters.step2.txt <==
 m*/m  order  a         t_3         W_SO       W^(0)_1      B^(0)_1      H^(0)_1      M^(0)_1      W^(2)_1      B^(2)_1      H^(2)_1      M^(2)_1      W^(4)_1      B^(4)_1      H^(4)_1      M^(4)_1      W^(6)_1      B^(6)_1      H^(6)_1      M^(6)_1
 0.70  NLO   0.80   9015.918254  124.426851 -2189.466615   802.288052 -1826.693723   461.542411  -561.420171   577.184064  -756.587926   714.541495
 0.70  NLO   0.85   9023.596099  124.235189 -1884.098297   506.713161 -1500.959022   154.688712  -520.984945   456.256065  -715.100862   608.089603
 0.70  NLO   0.90   9048.528519  124.011201 -1649.264473   285.139878 -1249.977990   -79.097311  -476.500081   317.975072  -669.106972   484.371633
 0.70  NLO   0.95   9091.301319  123.611182 -1474.316759   128.833216 -1062.104408  -249.459417  -429.004070   159.503754  -621.555912   341.592806
 0.70  NLO   1.00   9155.145377  122.965143 -1345.349005    25.160783  -922.863979  -368.671197  -373.264586   -29.134249  -567.418267   169.967006
 0.70  NLO   1.05   9243.403901  122.031019 -1253.871996   -33.241240  -823.322444  -443.273979  -303.089186  -259.876106  -500.600743   -41.979542
 0.70  N2LO  0.85   8797.932364  122.454783 -6123.323621  4796.752050 -5698.943839  4415.979068 -1885.014566  1732.184372 -2126.889950  1960.488802  -502.149011   499.571825  -472.871409   477.285154
 0.70  N2LO  0.90   8862.820788  123.795328 -4590.334698  3272.764415 -4183.648177  2872.092750 -1545.016462  1346.138717 -1780.408533  1554.120619  -464.694410   453.389418  -440.374628   433.226573
 0.70  N2LO  0.95   8869.963641  123.940723 -3614.442237  2294.980837 -3206.017626  1891.789563 -1323.556155  1066.931055 -1547.067555  1264.239499  -445.916337   421.543203  -426.789608   405.948924
 0.70  N2LO  1.00   8880.084559  124.139497 -2908.658223  1586.055273 -2498.650342  1180.158396 -1158.236471   845.901156 -1367.709939  1030.371130  -428.067280   383.034829  -415.227733   372.925153
 0.70  N2LO  1.05   8895.342961  124.356526 -2389.445163  1062.343944 -1977.970880   653.470493 -1038.493633   673.651873 -1231.596074   842.824234  -410.680377   335.006860  -405.384118   331.460863
 0.70  N2LO  1.10   8917.554275  124.459363 -1992.248180   658.239750 -1579.337142   246.122158  -954.970873   544.416227 -1128.724835   695.450465  -388.280921   268.758445  -392.522405   273.289869
 0.70  N2LO  1.15   8951.249366  124.674066 -1686.601795   344.144295 -1272.065003   -72.164721  -904.071653   455.095248 -1056.736420   585.735235  -362.294217   181.183075  -377.230962   194.994501
 0.70  N2LO  1.20   8999.504366  124.853308 -1441.169220    87.116873 -1025.019206  -334.074787  -883.910883   409.976496 -1012.112829   516.647494  -324.896319    58.780841  -353.152232    83.923765
 0.70  N2LO  1.25   9066.403300  124.949437 -1240.879456  -128.817746  -823.200818  -555.444040  -897.622088   417.742942  -996.642501   495.597060  -271.495393  -110.529040  -316.928753   -71.104448
 0.70  N2LO  1.30   9156.276731  124.895167 -1075.605587  -314.823249  -656.543946  -747.078650  -950.762185   490.863271 -1013.753132   533.087329  -196.916036  -341.824370  -265.199086  -283.618513
 0.70  N2LO  1.35   9273.581180  124.613654  -937.972807  -479.525902  -517.818900  -916.907166 -1050.639496   645.698679 -1067.183171   642.209301   -95.267862  -654.388052  -194.943728  -570.154869
 0.70  N2LO  1.40   9423.072207  124.021080  -821.842675  -630.640471  -401.291524 -1071.355102 -1205.398821   902.628592 -1158.901594   837.662969    40.223745 -1073.510739  -104.230781  -951.117825
 0.70  N2LO  1.45   9609.731441  123.034946  -721.687776  -775.672035  -302.286711 -1215.679892 -1423.101728  1286.063642 -1286.556778  1134.307770   217.645904 -1632.758708     6.791207 -1451.552351
 0.70  N2LO  1.50   9836.970506  121.587710  -633.885120  -920.241402  -218.889679 -1351.449887 -1709.240884  1820.411890 -1438.497895  1540.851766   443.435539 -2371.389428   130.952025 -2096.348318
 0.70  N3LO  0.90   9216.244129  123.157586  3439.286016 -4816.200552  3866.777280 -5244.566876  1477.477816 -1499.463187  1175.388778 -1198.215116   304.566935  -559.032585   369.664645  -630.636578   109.977191   -46.213360   103.347910   -39.694172
 0.70  N3LO  0.95   9239.594891  122.979354  2655.831662 -4039.830141  3081.275500 -4466.415024  1256.868060 -1310.747734   989.019108 -1044.129436   323.035421  -611.708914   365.930636  -660.239147   121.956402   -53.334541   118.438563   -50.596189
 0.70  N3LO  1.00   9244.705582  122.629864  1600.757348 -2984.554103  2028.006161 -3413.423100   846.874791  -966.767586   588.679338  -709.156744   265.224984  -574.974807   306.110642  -620.436245   125.883667   -55.592161   121.558536   -52.774064
 0.70  N3LO  1.05   9247.561280  122.528935   823.749341 -2207.802506  1251.277642 -2637.235763   491.875576  -676.196055   253.087989  -437.733666   201.714213  -538.790717   233.448116  -574.545480   127.149185   -56.260802   123.289499   -54.549884
 0.70  N3LO  1.10   9260.166602  122.330888   336.189055 -1723.184028   765.303237 -2154.737449   215.684810  -458.877830    -7.995184  -234.936154   161.081301  -539.338046   188.315317  -570.103699   128.730027   -56.933814   124.081060   -54.990347
 0.70  N3LO  1.15   9257.768628  122.134405  -146.908778 -1240.541985   283.258701 -1673.239501  -100.978114  -217.264506  -312.208286    -5.286200    88.306783  -496.682768   118.422284  -529.989813   117.239628   -50.982526   109.341315   -46.472648
 0.70  N3LO  1.20   9259.147160  121.847469  -513.573682  -874.813716   -80.950779 -1309.777210  -399.205129     1.784347  -604.323484   208.123150    19.147482  -460.513776    61.278287  -505.796488    94.992075   -39.765010    81.232446   -29.551471
 0.70  N3LO  1.25   9261.665635  121.593909  -837.560091  -549.558534  -401.164282  -987.419017  -708.222299   214.528670  -916.576080   424.365651   -60.956691  -403.576596     7.289259  -475.340430    50.521033   -17.514602    27.151208     3.082624
 0.70  N3LO  1.30   9278.693758  121.271488 -1106.353700  -279.850293  -664.787296  -721.554947 -1027.397323   424.599279 -1252.093763   650.732023  -124.198752  -351.578615    -7.852132  -472.190549   -25.842539    20.459257   -65.571754    59.265043
 0.70  N3LO  1.35   9315.724072  120.913224 -1331.469660   -54.310631  -883.884342  -500.536900 -1360.245228   634.309005 -1613.198520   888.512246  -155.419043  -313.819858    32.551603  -506.900780  -149.155893    81.982812  -213.251954   147.786075
 0.70  N3LO  1.40   9373.755403  120.680074 -1505.081071   118.964109 -1051.962444  -331.506313 -1690.296517   836.185129 -1971.265304  1118.106527  -136.600833  -315.005482   133.155977  -590.644808  -332.888240   174.462247  -426.312652   272.501314
 0.70  N3LO  1.45   9451.463588  120.452772 -1632.630512   244.800031 -1174.814230  -209.779973 -2023.045760  1041.608130 -2328.089787  1347.400021   -36.142540  -385.035976   321.172851  -748.595741  -600.146624   310.189251  -727.674601   444.541181
 0.70  N3LO  1.50   9518.890374  120.474097 -1692.803223   303.761912 -1232.933345  -153.316846 -2310.339910  1226.412133 -2602.714982  1519.432840   156.730321  -565.548859   554.507299  -969.215518  -956.331239   494.004561 -1105.459148   650.797306
 0.70  N3LO  1.55   9523.547734  120.899762 -1667.061810   280.189710 -1209.177977  -176.708782 -2493.755174  1360.093783 -2699.689485  1566.633005   434.101775  -894.293029   751.660009 -1216.334766 -1381.988094   719.550946 -1512.795569   857.219019
 0.70  N3LO  1.60   9405.053912  121.815066 -1550.576090   172.304835 -1099.696517  -281.061217 -2517.624603  1408.506445 -2533.740986  1424.956977   743.932729 -1373.630134   785.375199 -1417.110530 -1813.422191   959.527822 -1854.028269  1004.694558
 0.70  N3LO  1.65   9142.123866  123.058485 -1372.690863    10.768879  -933.655196  -435.845574 -2376.410969  1360.612661 -2102.734831  1086.270071  1001.846589 -1948.298346   550.712168 -1496.487753 -2174.294452  1181.215669 -2037.323525  1045.337411
 0.70  N3LO  1.70   8770.260697  124.398063 -1186.500040  -152.337096  -763.396692  -589.633868 -2122.768010  1241.686622 -1488.155941   603.835004  1148.261287 -2540.945555    29.761612 -1420.486293 -2449.965780  1385.333234 -2056.595219   988.251762
 0.75  NLO   0.80   9931.623264  117.331584 -2404.153577  1005.414723 -2051.118322   661.414309  -592.379980   490.184271  -801.006141   625.703038
 0.75  NLO   0.85   9966.610577  116.105327 -2073.388131   693.693732 -1699.802341   335.201745  -542.764444   338.215871  -754.126853   489.255081
 0.75  NLO   0.90  10022.614634  114.728215 -1824.487125   468.621936 -1434.387032    94.699679  -488.730852   164.352386  -703.285496   331.396626
 0.75  NLO   0.95  10102.051464  113.151382 -1639.563415   314.449971 -1235.962401   -76.362070  -426.813652   -40.491879  -646.569254   144.205664
 0.75  NLO   1.00  10208.719762  111.354442 -1505.202867   219.945306 -1090.058047  -189.313230  -349.958114  -290.496085  -578.087455   -84.971141
 0.75  NLO   1.05   9928.962025  121.813000 -1932.541180   677.849853 -1411.273896   186.464024  -897.082947    46.396694 -1406.260476   520.807829
 0.75  N2LO  0.90   9763.587770  120.090671 -2618.623916  1250.940360 -2203.305538   842.365705  -844.237561   627.421520 -1103.126369   855.891095  -134.679443    85.118499  -105.120305    60.726412
 0.75  N2LO  0.95   9778.262971  120.177553 -2144.357344   770.983898 -1726.891594   359.302004  -776.224989   512.911677 -1023.393530   731.564538  -109.755969    35.938204   -86.081744    16.441167
 0.75  N2LO  1.00   9799.527937  120.594583 -1835.088975   456.383470 -1415.111757    40.766971  -752.747580   442.606125  -987.774822   650.257066   -93.784572   -14.443039   -76.113342   -28.373487
 0.75  N2LO  1.05   9828.545863  120.681413 -1581.142225   193.502096 -1159.675533  -225.347014  -747.102323   399.111595  -964.670098   590.775689   -67.913703   -87.855563   -59.613571   -93.940328
 0.75  N2LO  1.10   9870.425932  120.964456 -1371.049268   -27.557186  -947.470520  -450.939869  -759.179568   382.780451  -958.029466   556.660444   -31.841188  -189.775095   -34.037522  -186.608902
 0.75  N2LO  1.15   9927.475636  121.308776 -1206.318069  -205.833666  -781.084946  -634.246636  -797.132912   404.712673  -973.300941   556.357168    10.671689  -321.392872    -4.834530  -306.716007
 0.75  N2LO  1.20  10003.740665  121.454866 -1067.124300  -362.748880  -640.546167  -796.488482  -861.891433   472.248801 -1009.927523   596.133347    69.236303  -499.137817    35.973997  -469.576239
 0.75  N2LO  1.25  10101.779868  121.252691  -947.117312  -506.470153  -519.225313  -945.707021  -962.635050   603.146584 -1075.421638   692.460571   151.189072  -739.743422    93.649677  -690.265105
 0.75  N2LO  1.30  10228.848120  120.999709  -847.104230  -635.723265  -418.402205 -1080.280014 -1103.608826   807.057612 -1171.621532   852.134324   253.781475 -1053.558367   163.868097  -977.574080
 0.75  N2LO  1.35  10389.376329  120.448127  -760.519822  -759.388964  -331.530668 -1207.984642 -1294.385894  1106.573884 -1302.838490  1093.230988   385.124124 -1466.624392   250.024836 -1353.081492
 0.75  N2LO  1.40  10589.643270  119.518138  -682.745078  -884.271033  -254.524102 -1333.828162 -1543.926098  1527.004784 -1469.458366  1433.219332   552.242297 -2011.211926   351.917478 -1841.743723
 0.75  N2LO  1.45  10837.122253  118.237397  -610.023827 -1016.371745  -184.969384 -1460.652695 -1859.384472  2095.536051 -1664.875399  1886.577391   763.021472 -2729.000946   466.305094 -2473.606836
 0.75  N2LO  1.50  11132.593345  116.455333  -539.651444 -1161.861605  -121.867799 -1589.027923 -2252.729530  2849.045598 -1876.942304  2468.504128  1035.683088 -3678.486218   588.453387 -3283.012729
 0.75  N3LO  0.95  10084.853664  119.600353  2613.314728 -4033.676711  3050.945896 -4467.652291  1187.565141 -1292.770791   890.571619 -1004.484731   404.059141  -713.214055   449.219809  -772.762528   110.620650   -52.662982   109.766100   -46.250868
 0.75  N3LO  1.00  10097.252067  119.249868  1586.204183 -3011.158055  2025.748021 -3447.128941   765.242806  -921.458526   482.114536  -646.685888   380.558941  -719.835504   419.403404  -771.759409   109.340327   -51.959949   108.526180   -45.931870
 0.75  N3LO  1.05  10110.985744  119.052950   805.120645 -2234.683026  1245.374108 -2671.918433   383.921611  -592.969900   119.024907  -335.575894   344.737479  -721.814934   375.486880  -764.221486   105.628256   -49.490201   104.669475   -44.215015
 0.75  N3LO  1.10  10115.512409  118.873617   119.196248 -1550.827757   559.820721 -1988.473811   -10.151185  -264.220960  -255.869089   -25.230722   278.894183  -690.129982   302.834294  -724.740278    92.426320   -42.302112    90.723725   -37.047863
 0.75  N3LO  1.15  10127.417674  119.050215  -337.408583 -1097.462004   103.639378 -1536.058170  -332.826806    -0.304671  -555.143372   216.089643   220.968340  -682.801888   234.331672  -706.151870    75.293438   -33.032990    73.585892   -28.414259
 0.75  N3LO  1.20  10123.848889  119.093786  -750.904941  -685.638571  -310.007753 -1124.255042  -672.883302   266.758138  -873.176489   462.128756   147.069797  -646.471780   156.111581  -664.214199    38.068089   -13.546218    33.839636    -7.744339
 0.75  N3LO  1.25  10136.854272  118.911746 -1065.438721  -373.149289  -621.948416  -814.364976 -1006.786503   519.197262 -1202.351458   710.729340    88.591234  -625.896320   114.618282  -660.311876   -20.681370    16.346233   -33.182097    30.202970
 0.75  N3LO  1.30  10150.542912  118.830617 -1332.416847  -107.198617  -886.054561  -551.004846 -1345.192678   765.074758 -1538.957270   955.538069    36.697989  -600.633841    88.627057  -660.602512  -115.379434    64.298005  -139.494821    89.807411
 0.75  N3LO  1.35  10177.655539  118.728941 -1552.438742   112.142464 -1102.256561  -335.030087 -1691.904303  1007.466593 -1892.226583  1205.043179    14.945247  -590.917574   109.103509  -692.941266  -261.553185   138.153184  -302.963736   181.576691
 0.75  N3LO  1.40  10219.916531  118.661839 -1723.051122   282.122497 -1268.887212  -168.703275 -2038.764079  1244.251298 -2246.302239  1449.462207    45.879783  -621.040578   189.904797  -772.744983  -477.250149   247.526897  -539.746599   312.879612
 0.75  N3LO  1.45  10266.321108  118.731318 -1834.225410   393.155215 -1377.128414   -60.806058 -2362.683650  1465.935137 -2560.443663  1661.723762   151.586062  -725.482059   326.827652  -907.896456  -779.041661   401.946650  -858.531306   484.743591
 0.75  N3LO  1.50  10283.403314  119.085548 -1868.600053   429.652095 -1411.109476   -25.867817 -2618.781935  1650.188972 -2759.628798  1789.399765   343.962112  -945.530328   478.204491 -1085.731161 -1170.969808   605.725949 -1244.884189   682.440674
 0.75  N3LO  1.55  10213.962818  119.866965 -1808.742786   377.112992 -1354.888650   -77.336941 -2744.901537  1761.928735 -2744.733202  1760.328836   607.093397 -1313.040827   549.959034 -1259.656302 -1623.914414   847.892140 -1639.720707   864.796283
 0.75  N3LO  1.60  10004.472236  121.072122 -1658.988600   242.400347 -1213.689100  -207.732428 -2696.257173  1770.716780 -2449.474236  1522.249917   879.925249 -1814.409659   417.851136 -1353.080632 -2067.315706  1097.486614 -1943.984927   972.378374
 0.75  N3LO  1.65   9661.272041  122.361295 -1468.377647    75.021243 -1035.807976  -367.908806 -2498.691086  1681.744444 -1920.846319  1101.087364  1075.729562 -2368.192903    13.214354 -1303.661953 -2451.081664  1334.073516 -2106.278656   983.666534
 0.75  N3LO  1.70   9246.616988  123.385670 -1302.423164   -60.577481  -885.443144  -494.379180 -2231.997243  1534.716042 -1278.848863   575.910848  1161.911200 -2889.191033  -620.730391 -1104.046042 -2832.609862  1593.823606 -2207.340794   958.065613
 0.80  NLO   0.80  10719.321170  112.270826 -2660.922294  1245.985047 -2311.945502   902.254831  -648.740905   447.387745  -874.657547   587.225048
 0.80  NLO   0.85  10778.467462  110.189460 -2287.197179   899.304725 -1915.608986   538.077895  -584.014201   259.590042  -816.234605   418.292820
 0.80  NLO   0.90  10864.105824  107.766262 -2004.198788   650.159815 -1615.101546   270.137701  -510.952333    41.736108  -749.830823   219.125997
 0.80  NLO   0.95  10976.346094  105.018939 -1800.360647   489.099275 -1397.016536    88.380465  -431.299059  -210.941338  -680.740417   -12.445627
 0.80  N2LO  0.90  10556.316559  116.690808  -807.594724  -605.422118  -385.676090 -1019.703756  -198.353358   -29.373927  -474.345736   213.322081   161.798873  -247.981061   193.799336  -274.559793
 0.80  N2LO  0.95  10578.278775  117.201210  -884.660755  -533.849797  -459.185747  -952.791770  -301.181022    29.236386  -568.821869   265.049874   170.674868  -290.965499   198.100774  -313.152543
 0.80  N2LO  1.00  10607.769705  117.359964  -891.744007  -536.150814  -464.032762  -958.902279  -393.286364    86.439024  -647.347489   310.211030   192.398118  -359.376347   211.886986  -374.832826
 0.80  N2LO  1.05  10650.965159  117.723963  -875.972537  -562.806641  -445.799013  -990.203457  -485.969418   150.934279  -724.579877   360.396181   221.073171  -451.337155   231.401060  -458.624905
 0.80  N2LO  1.10  10709.216076  118.072589  -827.769933  -625.771922  -395.050109 -1058.679286  -581.430368   233.568052  -801.478808   425.238633   269.718700  -585.206725   268.277463  -582.008543
 0.80  N2LO  1.15  10784.396375  118.260568  -790.500908  -681.533091  -356.200189 -1119.810664  -700.898767   356.645671  -896.173333   524.108875   325.966064  -753.916839   308.034630  -736.792869
 0.80  N2LO  1.20  10881.105547  118.317782  -754.657180  -740.428863  -319.279190 -1184.294060  -846.067737   528.030268 -1010.016222   664.547406   396.564609  -972.491543   356.541947  -937.234536
 0.80  N2LO  1.25  11003.402241  118.185172  -722.723506  -800.897895  -286.732782 -1250.226291 -1024.532320   762.272757 -1148.457117   859.158229   481.791729 -1252.460109   411.941095 -1193.149245
 0.80  N2LO  1.30  11156.535957  117.655361  -692.153762  -866.964288  -255.811768 -1321.067331 -1243.417044  1076.446449 -1315.345944  1122.164563   584.556683 -1612.940218   473.869763 -1520.512680
 0.80  N2LO  1.35  11347.023360  116.961723  -662.361925  -940.888441  -226.371016 -1397.940517 -1508.990800  1491.339085 -1510.820836  1468.525868   702.884991 -2075.264049   535.083146 -1935.687832
 0.80  N2LO  1.40  11582.353878  115.870379  -628.834925 -1030.110386  -194.398419 -1486.060761 -1830.124791  2035.272049 -1733.499022  1917.360513   843.246440 -2676.881671   592.752268 -2466.656704
 0.80  N3LO  0.95  10840.883419  116.553228  2995.649899 -4452.744329  3444.701421 -4894.444631  1293.272992 -1426.502243   970.772415 -1119.330894   541.270137  -880.290742   587.410501  -947.361307   104.565756   -53.816813   106.109778   -44.709425
 0.80  N3LO  1.00  10853.851775  116.249823  1711.374205 -3173.354786  2162.088916 -3616.448726   758.626359  -942.277365   451.971657  -650.405031   500.765218  -874.286469   538.656026  -931.774883    97.921187   -49.767652    99.906790   -41.280327
 0.80  N3LO  1.05  10861.148562  116.277728   696.620249 -2162.368059  1148.086454 -2606.185416   254.951837  -494.828915   -32.409108  -221.572572   439.892461  -848.913576   468.211778  -895.804518    84.099810   -42.035075    86.425100   -34.202930
 0.80  N3LO  1.10  10876.516808  116.325339    10.733732 -1481.495210   462.200697 -1925.494445  -158.004257  -135.580705  -420.864261   114.177627   389.032121  -844.907090   404.726887  -877.781201    65.786043   -31.921546    68.582356   -25.282399
 0.80  N3LO  1.15  10888.193556  116.320535  -519.744052  -956.052005   -68.639524 -1400.201206  -546.461092   194.848663  -784.808565   421.468576   335.888617  -839.491391   341.581182  -860.838198    35.095658   -15.456418    36.943917    -9.127972
 0.80  N3LO  1.20  10897.482467  116.377680  -936.234868  -544.061431  -485.555353  -988.527654  -917.079873   502.059849 -1131.751841   706.484724   279.937199  -831.468687   279.505288  -845.073498   -13.095329     9.838960   -13.973884    17.242512
 0.80  N3LO  1.25  10905.989986  116.465816 -1272.005412  -211.742630  -821.204062  -657.033370 -1280.000115   793.582561 -1474.201901   978.990651   223.967974  -820.197061   223.913960  -832.755365   -87.509058    48.259406   -93.531042    59.134226
 0.80  N3LO  1.30  10917.732271  116.571052 -1545.391591    59.287588 -1093.504125  -387.627326 -1641.976146  1074.392961 -1821.140300  1246.099687   179.173187  -812.198177   189.171325  -833.641850  -200.861824   106.190648  -215.394995   124.161587
 0.80  N3LO  1.35  10937.003352  116.692276 -1765.422185   277.993427 -1311.503404  -171.341564 -2004.603424  1346.497479 -2173.111076  1508.704041   162.738397  -821.086673   191.889245  -860.729341  -370.011552   192.295249  -396.486339   221.176686
 0.80  N3LO  1.40  10963.391769  116.873705 -1930.765369   443.051835 -1474.480783    -9.097868 -2358.448628  1606.365272 -2512.565939  1755.167675   196.733210  -871.107964   243.257844  -927.196688  -614.318608   316.909524  -653.166746   357.341508
 0.80  N3LO  1.45  10982.803210  117.212759 -2030.221287   543.976518 -1572.396143    89.414927 -2676.159295  1840.902777 -2792.916020  1953.214095   302.476831  -997.806983   333.731508 -1037.396995  -950.446216   489.771625  -992.183185   532.063529
 0.80  N3LO  1.50  10957.629927  117.843517 -2044.904769   563.881288 -1587.904581   108.400436 -2907.065720  2022.752246 -2931.550903  2043.565672   489.016184 -1242.718860   412.729363 -1172.826574 -1379.285298   713.908425 -1393.237661   726.748480
 0.80  N3LO  1.55  10829.488423  118.855976 -1959.311047   490.108322 -1507.007983    36.253098 -2988.401242  2114.982646 -2830.017302  1953.470799   734.751699 -1633.686647   379.130981 -1281.552885 -1864.919350   975.243362 -1789.268600   895.944934
 0.80  N3LO  1.60  10561.011578  120.086288 -1793.396519   344.366068 -1350.136120  -104.855713 -2897.242074  2099.381477 -2456.630226  1655.737226   969.454509 -2137.629740   122.934738 -1291.061978 -2342.657355  1245.740889 -2095.034717   991.036139
 0.80  N3LO  1.65  10194.447809  120.942491 -1620.880672   200.407559 -1189.237409  -242.015812 -2700.593885  2004.697071 -1919.723488  1220.166312  1112.633522 -2650.153174  -372.387108 -1162.206182 -2817.815448  1533.346456 -2331.928214  1036.600331
 0.85  NLO   0.80  11409.969928  108.331642 -2912.842817  1480.704877 -2567.396872  1139.058927  -710.625055   424.301539  -954.083903   569.121914
 0.85  NLO   0.85  11485.480748  105.813257 -2510.668947  1111.253863 -2138.785803   749.858460  -639.823302   212.379563  -895.064823   381.924917
 0.85  NLO   0.90  11592.125954  102.780303 -2200.535151   843.020656 -1807.347174   459.472038  -554.517524   -40.773880  -822.618435   154.533799
 0.85  NLO   0.95  11700.860159  100.056129 -2032.246347   724.570051 -1614.522176   314.274534  -504.601625  -290.056494  -803.809153   -52.145256
 0.85  N2LO  0.90  11255.434481  114.316870   733.145633 -2185.241149  1161.154655 -2604.667408   355.361813  -591.289459    64.233223  -336.957493   405.329939  -528.788380   439.262193  -556.792910
 0.85  N2LO  0.90  11255.434481  114.316870   733.145633 -2185.241149  1161.154655 -2604.667408   355.361813  -591.289459    64.233223  -336.957493   405.329939  -528.788380   439.262193  -556.792910
 0.85  N2LO  0.90  11255.434481  114.316870   733.145633 -2185.241149  1161.154655 -2604.667408   355.361813  -591.289459    64.233223  -336.957493   405.329939  -528.788380   439.262193  -556.792910
 0.85  N2LO  0.90  11255.434481  114.316870   733.145633 -2185.241149  1161.154655 -2604.667408   355.361813  -591.289459    64.233223  -336.957493   405.329939  -528.788380   439.262193  -556.792910
 0.85  N2LO  0.95  11285.606715  114.361572   306.235932 -1767.779868   737.596283 -2191.662723   147.879700  -418.072656  -133.732607  -171.205793   427.373832  -593.678716   455.094177  -616.410630
 0.85  N2LO  1.00  11323.704004  114.838595   -60.343465 -1410.663924   374.244400 -1839.557670   -70.969267  -230.589598  -341.228693     6.096808   432.464935  -657.588195   452.633791  -673.514804
 0.85  N2LO  1.05  11376.914367  114.787620  -231.299883 -1254.958053   205.879196 -1688.695641  -247.232025   -69.143671  -501.281723   152.653575   475.890279  -777.302498   484.795860  -783.648404
 0.85  N2LO  1.10  11448.958333  115.504164  -352.863431 -1149.468929    87.853173 -1590.383784  -424.729803   104.773023  -662.518473   310.680560   524.828029  -928.207760   522.348162  -923.764483
 0.85  N2LO  1.15  11536.706926  115.621380  -453.583342 -1070.067553   -11.387261 -1516.755011  -626.546215   322.968232  -838.537030   503.479906   579.932863 -1114.324849   558.695090 -1094.212995
 0.85  N2LO  1.20  11645.660541  115.595753  -535.055854 -1014.464487   -92.187387 -1466.740071  -851.862933   588.768601 -1030.026127   735.732187   638.811145 -1343.885050   591.905602 -1303.085731
 0.85  N2LO  1.25  11780.000084  115.396670  -601.777610  -979.127461  -158.792122 -1436.552434 -1105.109340   914.589972 -1239.185059  1017.911886   695.878051 -1625.678947   613.944338 -1557.165990
 0.85  N2LO  1.30  11947.539744  114.770691  -646.510585  -973.256826  -203.549663 -1434.941969 -1388.886857  1315.183842 -1465.327647  1361.947004   756.711655 -1985.178110   626.772583 -1878.259177
 0.85  N2LO  1.35  12156.525572  114.014019  -670.939246  -997.453555  -228.579225 -1461.305702 -1709.663712  1814.568938 -1708.097302  1785.354414   820.262331 -2448.733233   622.992464 -2286.699036
 0.85  N3LO  0.95  11509.578076  114.002140  3329.362201 -4818.971887  3788.022859 -5266.955339  1388.250373 -1546.069217  1043.849009 -1222.446589   657.197700 -1024.363059   704.098822 -1098.420364    99.088359   -54.460225   102.596431   -42.934223
 0.85  N3LO  1.00  11522.307276  114.060345  1816.034653 -3310.566671  2276.480706 -3759.640120   754.270625  -960.280560   428.126821  -654.580596   598.671011 -1005.762330   634.367804 -1067.471094    87.889116   -47.795123    92.692888   -37.279644
 0.85  N3LO  1.05  11530.335609  113.793063   686.348767 -2186.243058  1147.895737 -2636.210415   179.852759  -440.833152  -129.078785  -151.349897   542.991850  -985.930705   570.839048 -1038.387032    66.661901   -35.980920    71.186825   -25.556390
 0.85  N3LO  1.10  11550.180539  113.971082   -62.293354 -1444.196340   398.909933 -1894.068710  -279.974480   -29.753208  -561.802975   233.834933   495.713607  -990.817470   508.623733 -1026.324094    41.172978   -21.930595    46.436328   -13.134155
 0.85  N3LO  1.15  11564.912147  114.035015  -646.915618  -865.985397  -186.733073 -1315.589295  -716.162343   352.184927  -970.524985   589.970351   445.464466  -991.459753   445.933583 -1012.365060     0.422779    -0.067956     4.798058     7.939950
 0.85  N3LO  1.20  11577.213449  114.178290 -1097.760267  -420.978071  -638.963470  -870.297864 -1125.669017   703.332668 -1351.185699   914.154209   392.801110  -991.194393   382.199459  -998.833580   -59.865077    31.681907   -57.686819    39.615417
 0.85  N3LO  1.25  11587.362859  114.385014 -1454.056685   -69.402040  -996.356117  -518.858036 -1520.339892  1033.251394 -1718.036798  1218.180264   341.131277  -989.892121   323.179460  -988.135807  -149.132946    77.994593  -151.009473    87.391453
 0.85  N3LO  1.30  11597.531172  114.639102 -1739.336492   212.636257 -1281.915741  -237.704631 -1907.670776  1347.609880 -2080.194147  1509.191595   299.824017  -992.597626   279.912547  -987.097127  -280.863829   145.648043  -289.036287   158.765092
 0.85  N3LO  1.35  11610.332669  114.940533 -1964.501876   436.176653 -1506.417610   -15.871774 -2288.662277  1648.011604 -2437.197847  1787.244493   285.433304 -1012.790250   266.844878 -1007.062181  -472.851622   243.795784  -488.937112   262.487008
 0.85  N3LO  1.40  11623.452347  115.326709 -2128.824482   600.715928 -1669.624991   146.493238 -2652.035161  1929.346272 -2768.930029  2038.386729   319.321809 -1074.910043   292.093060 -1059.036940  -745.260913   383.243458  -766.792663   405.249480
 0.85  N3LO  1.45  11620.352284  115.883638 -2221.254767   696.121706 -1761.601826   240.043278 -2967.674203  2175.907804 -3025.212594  2226.895718   421.443187 -1214.230129   341.681413 -1144.020627 -1114.831870   573.900475 -1127.993162   585.325572
 0.85  N3LO  1.50  11561.718998  116.707653 -2222.344494   705.047702 -1764.404555   248.517512 -3181.316205  2356.892939 -3119.415549  2289.655676   598.438268 -1472.375939   359.403191 -1240.342111 -1580.579039   818.135360 -1548.787169   781.928304
 0.85  N3LO  1.55  11392.195538  117.784104 -2119.549924   617.636632 -1666.877402   163.119201 -3231.771194  2435.608777 -2957.104545  2156.674725   822.470438 -1873.944176   239.869043 -1294.766229 -2102.969022  1100.501010 -1958.746019   948.441555
 0.85  N3LO  1.60  11095.107957  118.741241 -1952.121902   474.318330 -1508.090140    24.524103 -3122.972398  2409.989448 -2547.659399  1831.213909  1012.398484 -2364.414043  -110.001387 -1241.314044 -2631.341698  1400.332732 -2296.351473  1053.558314
 0.85  N3LO  1.65  10410.369396  117.332404 -1816.709774   424.146526 -1378.988997   -33.706860 -2802.839705  2205.528325 -1827.209193  1182.537303   846.937246 -2607.663447 -1114.033451  -646.423362 -3325.904391  1817.929839 -2676.100475  1165.469542
 0.90  NLO   0.80  12023.686107  104.969967 -3140.460857  1691.674108 -2799.521555  1353.084346  -768.933185   408.316837 -1028.605403   556.921736
 0.90  NLO   0.85  12107.278848  102.396833 -2734.396978  1321.523167 -2362.742128   961.940127  -706.466525   190.098780  -985.789486   370.699940
 0.90  NLO   0.90  12221.032421  100.607670 -2425.176804  1057.219527 -2024.878025   673.906857  -629.046820   -74.040425  -934.558303   146.429930
 0.90  NLO   0.95  12348.589163   95.165204 -2223.979393   919.472722 -1798.435733   502.711387  -568.605920  -361.793096  -910.237136   -94.867422
 0.90  N2LO  0.90  11876.492292  112.537229  2085.291491 -3573.048049  2518.579472 -3996.752649   846.394506 -1082.839718   543.192380  -820.048980   601.837592  -768.315197   635.891138  -796.458058
 0.90  N2LO  0.95  11914.273485  112.867017  1281.193962 -2778.551892  1719.220846 -3208.247844   525.229467  -792.804286   228.436980  -534.654705   615.490384  -834.567786   644.203449  -857.745050
 0.90  N2LO  1.00  11964.423468  113.167101   736.634234 -2246.408841  1178.992421 -2682.385449   245.498451  -534.923511   -42.034354  -284.698936   642.020814  -930.310275   663.313604  -946.547858
 0.90  N2LO  1.05  12028.336453  113.367505   348.724447 -1874.078715   794.691402 -2316.513890   -18.521261  -280.920907  -292.762131   -43.077635   680.844849 -1057.946987   691.805200 -1064.730880
 0.90  N2LO  1.10  12104.820524  113.403638    35.804615 -1579.921490   484.069858 -2028.451088  -294.763118    -1.449959  -549.668359   217.645964   723.327966 -1211.350119   719.627140 -1205.435124
 0.90  N2LO  1.15  12194.078564  113.334293  -237.228327 -1328.891506   211.885142 -1782.795927  -593.201685   316.911946  -820.736227   509.065987   753.287437 -1382.425111   728.746937 -1359.538460
 0.90  N2LO  1.20  12305.307052  112.972706  -444.915545 -1148.182592     4.343974 -1607.031425  -897.982572   668.258600 -1088.964243   824.458508   774.762089 -1591.415995   721.116790 -1545.628543
 0.90  N2LO  1.25  12443.245442  113.022932  -607.914826 -1017.160125  -158.883362 -1481.039151 -1213.668786  1066.168560 -1357.710675  1175.812046   772.718192 -1840.973800   679.903622 -1764.759381
 0.90  N2LO  1.30  12622.499055  112.565719  -701.909776  -964.647406  -253.126702 -1432.617261 -1540.023389  1527.522522 -1622.305284  1576.581832   783.112992 -2187.973691   636.190862 -2069.098019
 0.90  N2LO  1.35  12856.898071  111.734590  -733.153334  -988.262052  -285.099621 -1457.960086 -1892.705646  2090.765404 -1890.807190  2058.025951   828.520042 -2685.316275   604.926886 -2504.147311
 0.90  N3LO  0.95  12112.023004  112.118707  3756.408676 -5276.110041  4222.997243 -5729.309785  1532.770618 -1706.423883  1171.754006 -1370.970960   770.837979 -1171.061315   816.583580 -1248.609718    96.477086   -55.753417   101.883524   -42.772535
 0.90  N3LO  1.00  12119.597360  112.035211  1980.864317 -3505.882351  2449.674400 -3960.396747   781.430327 -1004.365096   436.421382  -684.419611   701.012473 -1139.688409   736.993786 -1206.495736    78.664489   -45.424283    84.993435   -32.931233
 0.90  N3LO  1.05  12133.644436  111.969142   755.556088 -2286.795465  1225.471087 -2742.033570   158.504712  -432.008212  -166.625380  -130.911163   641.989501 -1124.544911   667.051225 -1178.754042    53.725598   -31.484436    60.489713   -19.675469
 0.90  N3LO  1.10  12151.005514  111.994987  -114.103447 -1424.253665   355.508795 -1879.468651  -377.795590    53.690480  -677.904798   331.335053   589.453269 -1121.500914   601.703721 -1160.652470    18.450522   -12.207725    25.070154    -1.389677
 0.90  N3LO  1.15  12168.643968  112.123185  -752.448260  -793.299404  -284.363792 -1247.912498  -857.673491   482.004897 -1127.994107   731.886669   538.391221 -1124.577140   536.253100 -1146.753856   -31.777095    14.746686   -26.090245    24.403002
 0.90  N3LO  1.20  12183.526609  112.353244 -1239.256280  -313.317163  -773.339115  -767.186395 -1303.995383   873.401401 -1541.825540  1093.097051   486.140146 -1128.056862   469.773137 -1133.313001  -104.198686    52.949022  -100.669364    61.813308
 0.90  N3LO  1.25  12194.936057  112.662674 -1620.307217    62.203630 -1156.389856  -391.306130 -1730.616764  1239.398078 -1935.571136  1428.580484   435.339682 -1131.082413   406.634724 -1121.467709  -208.835976   107.343367  -208.968373   116.426689
 0.90  N3LO  1.30  12204.078622  113.031119 -1921.912057   360.042313 -1459.188597   -93.875938 -2145.398908  1586.286888 -2318.389867  1745.731797   395.306340 -1138.947735   356.846164 -1117.337488  -359.722893   184.979119  -364.997146   195.693338
 0.90  N3LO  1.35  12212.192843  113.461027 -2155.249184   591.608320 -1692.772104   136.454100 -2547.244977  1914.504761 -2686.490385  2042.193639   382.028943 -1165.997308   331.939772 -1130.778345  -574.683489   295.071277  -585.084123   307.627928
 0.90  N3LO  1.40  12214.655278  113.990377 -2320.642894   757.614624 -1857.967073   300.774918 -2922.824658  2217.436016 -3016.571055  2301.371904   415.020591 -1236.080744   335.529270 -1169.537068  -873.501711   448.303751  -883.837640   457.780555
 0.90  N3LO  1.45  12192.943278  114.690299 -2408.334840   849.385511 -1946.103047   391.195441 -3239.999951  2477.035768 -3256.255556  2485.073802   510.891492 -1382.185393   348.511155 -1230.521840 -1271.999842   654.241391 -1264.812700   643.177758
 0.90  N3LO  1.50  12110.333337  115.602552 -2402.266840   853.014563 -1942.380220   394.760662 -3446.360308  2661.806923 -3323.997593  2532.892852   674.478069 -1643.005287   316.470047 -1292.657446 -1772.502867   917.146739 -1708.514433   845.711525
 0.90  N3LO  1.55  11915.746752  116.582249 -2287.897067   756.576180 -1833.507142   300.706264 -3476.513030  2732.934036 -3120.637220  2372.310744   872.976199 -2047.682156   126.874155 -1304.933717 -2333.178798  1221.210202 -2141.260586  1017.431195
 0.90  N3LO  1.60  10432.097460  117.942124 -1861.354609   -96.768155 -1708.656539  -164.254912 -2851.368300  4156.223872   -29.808165  1366.980979   502.493224 -1523.997296 -1460.263278   557.071378 -2814.245758  1058.502995 -2459.614529   747.233220
 0.90  N3LO  1.65  10410.369396  117.332404 -1816.709774   424.146526 -1378.988997   -33.706860 -2802.839705  2205.528325 -1827.209193  1182.537303   846.937246 -2607.663447 -1114.033451  -646.423362 -3325.904391  1817.929839 -2676.100475  1165.469542


==> Parameters.step3.txt <==
name          m*/m  order  a         t_3         W_SO       W^(0)_1      B^(0)_1      H^(0)_1      M^(0)_1      W^(2)_1      B^(2)_1      H^(2)_1      M^(2)_1      W^(4)_1      B^(4)_1      H^(4)_1      M^(4)_1      W^(6)_1      B^(6)_1      H^(6)_1      M^(6)_1
REG2a.190617  0.70  NLO   0.85   9219.960401  123.538508 -1803.342293   425.145047 -1434.878101    66.999321  -480.733315   405.521719  -669.916952   542.464921
REG4a.190617  0.70  N2LO  1.30   9489.517123  125.819844  -787.207332  -632.580366  -370.545738 -1064.166736  -853.720902   420.294475  -913.517159   455.802765   204.092033  -751.573454   131.448998  -688.260392
REG6a.190617  0.70  N3LO  1.60   9521.936183  122.713008 -1478.053786    87.165128 -1031.141021  -362.705492 -2459.995595  1412.933291 -2418.882336  1370.885213   835.586806 -1594.561771   774.195095 -1535.312092 -1700.366589   904.903410 -1705.515946   914.640430
REG2b.190617  0.75  NLO   0.85  10068.049936  116.345770 -2050.515976   667.170419 -1681.198174   306.706272  -527.895840   319.678054  -737.485456   466.239466
REG4b.190617  0.75  N2LO  1.20  10156.446692  121.726418  -843.025547  -599.479423  -416.663891 -1033.778561  -761.339541   381.322708  -910.448904   504.279418   247.008871  -680.518325   213.215146  -649.255748
REG6b.190617  0.75  N3LO  1.55  10276.764346  120.315974 -1766.558503   328.953910 -1314.631349  -123.722250 -2710.029725  1754.873669 -2680.781165  1723.364787   661.024112 -1423.798490   552.663993 -1319.342392 -1579.241981   826.633626 -1577.704668   826.485539
REG2c.190617  0.80  NLO   0.85  10824.821242  110.506546 -2284.411124   893.468984 -1913.779938   531.814206  -580.283683   255.246005  -811.838706   412.795303
REG4c.190617  0.80  N2LO  1.20  10865.163328  118.290166  -776.853850  -717.040177  -341.425662 -1160.861430  -856.322655   537.560474 -1020.209455   674.304830   379.086478  -954.613603   339.175755  -919.600052
REG6c.190617  0.80  N3LO  1.55  10835.403322  118.891693 -1956.114026   486.407546 -1503.945997    32.690543 -2985.836991  2114.400731 -2825.405579  1950.766620   738.823266 -1642.455258   379.507908 -1286.653198 -1861.219605   973.474464 -1784.306101   892.957049
REG2d.190617  0.85  NLO   0.85  11516.477663  106.098237 -2510.198547  1108.303995 -2138.673166   746.778833  -637.749560   210.327285  -892.452162   379.274480
REG4d.190617  0.85  N2LO  1.15  11399.197904  115.427981  -689.651657  -824.881825  -247.692094 -1270.827895  -741.229448   434.961848  -951.018473   615.750351   442.206742  -972.382568   420.867921  -953.687931
REG6d.190617  0.85  N3LO  1.50  11509.501921  116.417478 -2253.706132   740.258749 -1794.716098   282.583629 -3207.567147  2368.246502 -3163.516190  2319.605187   559.364051 -1398.820389   351.670752 -1197.878374 -1603.038264   828.626124 -1581.833642   802.445641
REG2e.190617  0.90  NLO   0.85  12144.672724  102.720571 -2734.211709  1318.348280 -2362.856332   958.643807  -703.878831   187.445942  -982.439313   367.377845
REG4e.190617  0.90  N2LO  1.15  11950.694551  113.004753  -588.297046  -964.669194  -139.367566 -1417.723423  -772.557815   501.619582  -996.280162   694.798723   551.256962 -1173.699304   526.695133 -1153.367749
REG6e.190617  0.90  N3LO  1.50  12007.507703  115.136928 -2454.002650   911.557319 -1992.545282   451.337108 -3491.746111  2683.913015 -3398.054125  2584.976125   615.490082 -1519.266774   308.897578 -1219.814404 -1813.793937   936.419115 -1767.361600   881.393194

